MIMA 2.0 -- Compact and Portable Multifunctional IoT integrated Menstrual Aid

The shredding intrauterine lining or the endometrium is known as Menstruation. It occurs every month and causes several issues like Menstrual Cramps and aches in the abdominal region, stains, menstrual malodor, rashes in intimate areas, and many more. In our research, almost all of the products available in the market do not cater to these problems single-handedly. There are few remedies available to cater to the cramps, among which heat therapy is the most commonly used. Our methodology, involved surveys regarding problems and the solutions to these problems that are deemed optimal. This inclusive approach helped us infer about the gaps in available menstrual aids which has become our guide towards developing MIMA (Multifunctional IoT Integrated Menstrual Aid). In this paper, we have featured an IOT incorporated multifunctional smart intimate wear that aims to provide for the multiple necessities of women during menstruation like leakproof, antibacterial, anti-odor, rash-free experience along with an integrated Bluetooth-controlled intimate heat-pad for relieving abdominal cramps. The entire process of product development has been done in phases according to feedback from target users in each stage. This paper is an extension to our paper [1] which serves as the proof of concept for our approach. The development has led us towards MIMA 2.0 featuring a completely concealed and integrated design that includes a safe Bluetooth-controlled heating system for the intimate area. The product has received incredibly positive feedback from survey participants.

==> images/HeatingCurveData.csv <==
Time in Sec,Temp in C
0,29.5
1,30.34
2,30.63
3,31.61
4,31.5
5,29.76
6,31.55
7,31.44
8,30.57
9,30.63
10,31.46
11,32.74
12,29.52
13,29.66
14,29.77
15,32.51
16,32.43
17,31.82
18,31.07
19,31.78
20,30.48
21,30.72
22,33.17
23,33.7
24,32.42
25,34.22
26,34.36
27,33.84
28,34
29,34.4
30,33.59
31,33.58
32,34.52
33,34.08
34,34.36
35,35.92
36,36.24
37,36.56
38,36
39,36.2
40,36.41
41,37.56
42,38.25
43,38.36
44,38.08
45,38.27
46,39.9
47,38.76
48,39.05
49,39.91
50,40.23
51,40.28
52,39.46
53,40.22
54,39.37
55,40.8
56,39.88
57,40.13
58,42.01
59,42.64
60,41.91
61,41.48
62,42.24
63,42.26
64,44.1
65,43.66
66,43.81
67,44.59
68,44.86
69,45.07
70,44.41
71,45.62
72,45.43
73,45.36
74,45.12
75,45.53
76,47.59
77,47.16
78,46.54
79,45.99
80,46.96
81,46.87
82,46.61
83,47.32
84,48.38
85,48.28
86,48.43
87,49.32
88,49.19
89,49.36
90,49.46
91,48.86
92,49.17
93,49.57
94,49.02
95,49.22
96,50.27
97,50.57
98,50.74
99,50.44
100,51.09
101,50.41
102,50.6
103,51.07
104,51.82
105,52.36
106,51.69
107,51.84
108,52.32
109,52.38
110,52.4
111,51.41
112,51.17
113,51.87
114,50.64
115,50.65
116,51.72
117,52.12
118,52.22
119,51.28
120,51.55
121,51.55
122,52.23
123,52.09
124,52.37
125,52.08
126,51.93
127,52.82
128,52.07
129,51.99
130,52.24
131,52.16
132,52.05
133,51.16
134,52.16
135,51.38
136,51.33
137,50.44
138,50.74
139,51.33
140,50.59
141,51.26
142,49.99
143,50.3
144,50.58
145,50.49
146,50.4
147,50.67
148,50.54
149,50.41
150,49.61
151,50.7
152,50.21
153,49.69
154,49.34
155,48.94
156,49.13
157,49.8
158,49.31
159,48.53
160,48.83
161,48.43
162,49.44
163,49.51
164,49.84
165,49.1
166,49.12
167,49.86
168,48.78
169,49.15
170,49.49
171,49.56
172,49.52
173,48.85
174,49.17
175,49.04
176,49.53
177,49.12
178,47.96
179,49.15
180,49.25
181,48.99
182,48.23
183,48.61
184,48.71
185,50.28
186,49.6
187,49.38
188,49.73
189,49.98
190,50.26
191,49.91
192,49.98
193,50.02
194,49.33
195,49.68
196,49.7
197,50.73
198,50.03
199,49.53
200,49.1
201,49.86
202,49.38
203,49.51
204,50.32
205,50.67
206,51.22
207,50.41
208,51.17
209,51.25
210,51.24
211,50.24
212,50.72
213,49.83
214,49.81
215,49.69
216,51.18
217,49.91
218,49.86
219,49.81
220,49.8
221,49.44
222,49.24
223,49.91
224,49.66
225,50.17
226,50.05
227,50.05
228,49.56
229,49.47
230,49.42
231,48.63
232,48.95
233,49.33
234,48.52
235,48.9
236,49.27
237,49.62
238,48.86
239,48.84
240,48.47
241,48.51
242,48.53
243,49.32
244,49.42
245,49.85
246,49.87
247,49.93
248,49.22
249,50.44
250,49.38
251,49.04
252,49.52
253,50.5
254,50.53
255,50.17
256,49.52
257,50.32
258,50
259,49.66
260,50.01
261,50.38
262,50.3
263,50.96
264,49.59
265,50.47
266,51.28
267,51.34
268,50.97
269,50.86
270,51.71
271,50.91
272,50.13
273,50
274,50.13
275,49.68
276,49.68
277,50.44
278,50.29
279,50.32
280,49.46
281,50.06
282,50.68
283,50.08
284,50.88
285,50.25
286,49.88
287,50.19
288,50.14
289,49.7
290,49.44
291,49.64
292,48.78
293,48.73
294,49.79
295,49.69
296,48.95
297,48.59
298,48.58
299,49.34
300,49.33
301,50.16
302,49.65
303,49.77
304,50.02
305,50.12
306,49.83
307,49.83
308,50.59
309,49.9
310,49.63
311,49.28
312,50.08
313,49.35
314,49.39
315,49.34
316,50.07
317,50.48
318,49.71
319,49.71
320,49.29
321,50.17
322,50.52
323,50.31
324,50.29
325,49.48
326,50.53
327,50.08
328,49.67
329,49.7
330,49.23
331,49.27
332,49.04
333,50
334,50.37
335,48.68
336,48.69
337,49.18
338,48.67
339,50.24
340,49.99
341,49.84
342,49.61
343,50.05
344,50.47
345,49.28
346,50.14
347,50.12
348,50.05
349,49.36
350,50.24
351,49.43
352,49.84
353,49.14
354,49.57
355,49.93
356,49.93
357,49.28
358,49.19
359,49.63
360,51.04
361,50.89
362,49.78
363,50.47
364,50.46
365,50
366,49.98
367,50.01
368,50.8
369,49.43
370,49.53
371,49.25
372,49.48
373,50.12
374,49.71
375,49.29
376,48.84
377,49.26
378,49.49
379,50.33
380,49.55
381,49.98
382,49.96
383,50
384,49.96
385,49.13
386,50.27
387,49.44
388,49.47
389,49.48
390,48.66
391,50.09
392,49.67
393,48.95
394,49.41
395,49.81
396,50.29
397,50.31
398,49.19
399,49.24
400,49.67
401,50.44
402,50.9
403,49.73
404,50.52
405,50.55
406,50.55
407,50.17
408,49.8
409,50.18
410,50.5
411,49.3
412,49.26
413,50
414,50.14
415,50.14
416,49.3
417,49.24
418,50.01
419,49.16
420,49.49
421,49.83
422,50.62
423,49.37
424,50.29
425,50.01
426,49.91
427,49.13
428,48.69
429,49.04
430,49.79
431,49.46
432,49.05
433,49.01
434,49.39
435,49.16
436,48.79
437,49.5
438,49.13
439,50.01
440,50.22
441,49.64
442,49.68
443,49.81
444,50.66
445,49.49
446,49.93
447,50.41
448,50.44
449,49.51
450,49.35
451,49.4
452,50.99
453,49.81
454,49.79
455,51.03
456,49.79
457,49.4
458,49.44
459,50.17
460,51.52
461,50.92
462,50.44
463,50.46
464,50.82
465,50.87
466,49.91
467,49.45
468,49.93
469,49.76
470,50.52
471,50.07
472,49.19
473,49.55
474,49.49
475,49.4
476,49.39
477,49.82
478,49.71
479,50.02
480,50.37
481,49.24
482,49.91
483,50.17
484,49.81
485,49.68
486,49.39
487,50.27
488,49.46
489,48.96
490,49.5
491,49.73
492,48.52
493,49.33
494,49.79
495,49.39
496,48.57
497,48.63
498,49.06
499,49.64
500,50.29

